Revisiting Popularity and Demographic Biases in Recommender Evaluation and Effectiveness

Recommendation algorithms are susceptible to popularity bias: a tendency to recommend popular items even when they fail to meet user needs. A related issue is that the recommendation quality can vary by demographic groups. Marginalized groups or groups that are under-represented in the training data may receive less relevant recommendations from these algorithms compared to others. In a recent study, Ekstrand et al. investigate how recommender performance varies according to popularity and demographics, and find statistically significant differences in recommendation utility between binary genders on two datasets, and significant effects based on age on one dataset. Here we reproduce those results and extend them with additional analyses. We find statistically significant differences in recommender performance by both age and gender. We observe that recommendation utility steadily degrades for older users, and is lower for women than men. We also find that the utility is higher for users from countries with more representation in the dataset. In addition, we find that total usage and the popularity of consumed content are strong predictors of recommender performance and also vary significantly across demographic groups.

==> results-old.txt <==
\section{Results}
\label{sec:results}

Using the datasets and methods described above, we reproduce the main results from \citet{ekstrand2018all}, and inquire in more detail into how the quality of recommendation varies by age, gender, and country using varied binning strategies and metrics.
In addition, we study the impact of popularity and usage on recommendation quality, and how they interplay with other demographic variables.

\RQone

\RQtwo

\RQthree

\subsection{Demographic differences}
\label{RQone}

Figure \ref{fig:analysis-demographic} shows the distribution of user ages represented in our two datasets in the first row, the recommender utility using three different metrics in rows 2, 3, and 4, and the EBM weights in row 5. Data for the LastFM dataset appears in columns a, b, and c (in red). Column a divides users into age groups according to the age range buckets \citet{ekstrand2018all} used, replicating their results. Column b divides users into age buckets of uniform range (15 years). Column c organizes users into age buckets such that the number of users in each bucket is comparable. Data for the MovieLens dataset appears in column d (grey), where the age buckets again correspond to those used in \citet{ekstrand2018all}, once again replicating their results.

\begin{figure*}
\center
%\begin{subfigure}{0.04\textwidth}
%\end{subfigure}
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$4.75 \times 10^{-7}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$1.69 \times 10^{-4}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$1.25 \times 10^{-5}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$3.71 \times 10^{-9}*$}
\end{subfigure}
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$6.88 \times 10^{-4}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$3.92 \times 10^{-7}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$2.64 \times 10^{-4}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$4.65 \times 10^{-6}*$}
\end{subfigure}


\hspace*{0.18cm}
\begin{subfigure}{0.192\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/Ekstrand_buckets/age_movielens_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/equal_size/age_equalsize_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/equal_users/age_equalusers_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/age/age_ML_population.pdf}
\end{subfigure}
\begin{subfigure}{0.069\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/gender/gender_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.069\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/country/country_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.069\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/GDP/GDP_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.069\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/gender/ML_gender_population.pdf}
\end{subfigure}\\

\hspace*{0.13cm}
\begin{subfigure}{0.195\textwidth}
    \vspace*{-0.1cm}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/Ekstrand_buckets/age_movielens_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \vspace*{-0.1cm}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/equal_size/age_equalsize_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \vspace*{-0.1cm}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/equal_users/age_equalusers_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \vspace*{-0.1cm}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/age/age_ML_NDCG.pdf}
\end{subfigure}
\begin{subfigure}{0.069\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/gender/gender_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.069\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/country/country_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.069\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/GDP/GDP_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.069\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/gender/ML_gender_NDCG.pdf}
\end{subfigure}\\

\begin{subfigure}{0.21\textwidth}
    \vspace*{-0.1cm}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/Ekstrand_buckets/EBM_age_movielens_solo.pdf}
    \caption{LFM360K}
    \label{fig:analysis-age-ekstrand}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \vspace*{-0.1cm}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/equal_size/EBM_age_equalsize_solo.pdf}
    \caption{LFM360K (equal range)}
    \label{fig:analysis-age-equalsize}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \vspace*{-0.1cm}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/age/equal_users/EBM_age_equalusers_solo.pdf}
    \caption{LFM360K (equal users)}
    \label{fig:analysis-age-equalusers}
\end{subfigure}
%\hfill
\begin{subfigure}{0.162\textwidth}
    \vspace*{-0.1cm}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/age/EBM_age_movielens_solo.pdf}
    \caption{ML1M}
    \label{fig:analysis-age-ml}
\end{subfigure}
\begin{subfigure}{0.07\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/gender/EBM_gender_equal users_solo.pdf}
    \caption{gender on LFM360K}
    \label{fig:analysis-gender-LFM360K}
\end{subfigure}
%\hfill
\begin{subfigure}{0.07\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/country/EBM_country_equal users_solo.pdf}
    \caption{country, by \# of users}
    \label{fig:analysis-country-popularity}
\end{subfigure}
%\hfill
\begin{subfigure}{0.07\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/GDP/EBM_GDP_equal users_solo.pdf}
    \caption{country, by GDP}
    \label{fig:analysis-country-gdp}
\end{subfigure}
\begin{subfigure}{0.07\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/gender/EBM_gender_solo.pdf}
    \caption{gender on ML1M}
    \label{fig:analysis-gender-ML1M}
\end{subfigure}

\vspace*{-0.3cm}
\caption{ Comparison of binning strategies, metrics, and datasets on recommender utility by demographic variables.}
\label{fig:analysis-demographic}
\end{figure*}

\citet{ekstrand2018all} find significant differences in recommender utility across different user age brackets according to the Kruskal-Wallis significance test.
Our analysis confirms these findings, as we also report significant differences based on Kruskal-Wallis significance test ($p < 0.01$) with Bonferroni correction across the same age brackets.
Furthermore, we also find significant differences when we try alternative binning strategies, corresponding to equal-sized bins and bins with equal number of users, respectively.
While we only report the p-values corresponding to the NDCG metric, we have verified that the differences are also statistically significant for MRR and RBP.
% I am adding text here based on a bunch of assumptions about the final results. We need to confirm these results before submitting!
% I haven't said anything about the 3 metrics. Perhaps some else can?

From the first row, you can see that both datasets are skewed in terms of users' ages, toward young adults, with the LastFM user population skewing a bit younger than MovieLens. Our hypothesis is that the over-representation of younger users in these datasets may make it difficult to detect differences in utility across ages, because some age buckets contain very little data. First we made the buckets of uniform range (column b), then made the age buckets contain approximately equal numbers of users (column c). % If not covered in methods, mention here how this was done.
With the amount of data in each bucket normalized (column c), we found a gradual downward trend in recommender utility, as age increased. This effect was not visible in \citet{ekstrand2018all}. We found roughly the same trend across the three metrics used.

\begin{figure}
%\center
%\begin{subfigure}{0.04\textwidth}
%\end{subfigure}
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$2.90 \times 10^{-156}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$1.60 \times 10^{-42}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$3.40 \times 10^{-169}*$}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \centering
    \scriptsize{$3.66 \times 10^{-6}*$}
\end{subfigure}

%\begin{subfigure}{0.04\textwidth}
%    \rotatebox{90}{\textcolor{black}{\# %of users}}
%\end{subfigure}
\begin{subfigure}{0.13\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/total_listens/listens_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/pop_index/pindex_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/usage/ML_playlist_population.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/pop_index/pindex_population.pdf}
\end{subfigure}
\\
%\begin{subfigure}{0.04\textwidth}
%    \rotatebox{90}{\textcolor{black}{ND%CG}}
%\end{subfigure}
\hspace*{0.03cm}
\begin{subfigure}{0.13\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/total_listens/listens_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/pop_index/pindex_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/usage/ML_playlist_NDCG.pdf}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/pop_index/pindex_NDCG.pdf}
\end{subfigure}
\\
%\begin{subfigure}{0.04\textwidth}
%    \rotatebox{90}{\textcolor{black}{EB%M score}}
%\end{subfigure}
\begin{subfigure}{0.15\textwidth}
    \vspace*{-0.35cm}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/total_listens/EBM_listens_equal users_solo.pdf}
    \caption{Usage on LFM360K}
    \label{fig:analysis-usage-LFM360K}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \vspace*{-0.15cm}
    \includegraphics[width=\textwidth]{Plots/lastfm_plots/pop_index/EBM_pindex_equal users_solo.pdf}
    \caption{Pop-index on LFM360K}
    \label{fig:analysis-popindex-LFM360K}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \vspace*{-0.35cm}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/usage/EBM_playlist_solo.pdf}
    \caption{Usage on ML1M}
    \label{fig:analysis-usage-ML1M}
\end{subfigure}
%\hfill
\begin{subfigure}{0.1\textwidth}
    \includegraphics[width=\textwidth]{Plots/movielens_plots/pop_index/EBM_pindex_solo.pdf}
    \caption{Pop-index on ML1M}
    \label{fig:analysis-popindex-ML1M}
\end{subfigure}
\vspace*{-0.4cm}
\caption{Recommendation utility by popularity and usage.}
\label{fig:analysis-usage-and-pop}
\end{figure}


% Comment on statistical significance of this result, and maybe highlight it somehow

%\begin{tabular}{cc}
%\hline \hline
%Feature & p-value\\
%\hline
%Age & $5.32x10^{-6}*$ \\ % mean NCDG differences across age buckets (equal numbers of users)
%Gender & $7.15x10^{-4}*$ \\
%Country, by popularity & $7.75x10^{-8}*$ \\
%Country, by GDP & $5.81x10^{-4}*$ \\
%User ID digit & $0.66$\\
%\hline
%\caption{\label{feature_value} What test are these p-values from????}
%\end{tabular}

The EBM weights shown in row 5 of Figure \ref{fig:analysis-demographic} show that when the age buckets are skewed in terms of the number of users in each (columns a and b), no clear trends emerge in terms of whether an age group makes a difference to recommender utility, but with ages bucketed such that the numbers of users in each are approximately equal, a clear trend appears, where younger ages are factors in increasing utility, while older ages are factors in decreasing utility. % I don't know if I'm using appropriate language for this analysis. Please correct!

The first row of Figure \ref{fig:analysis-gender-and-country} shows the distributions of binary genders in the Last FM and MovieLens datasets, and the distribution of users by country for the LastFM dataset. Both datasets have many more male than female users. % insert some numbers here.
The figure also shows countries grouped into low, medium and high bins, according to how many users from that country are in the LastFM dataset (Column c), and the GDP of those countries (Column d). 

As in \citet{ekstrand2018all}, we observe a statistically significant differences in utility by gender, with better recommendation utility for male than female users.  % insert some numbers here.
This is observed in both datasets. Given the very unbalanced gender split in these datasets, this could either be the result of a popularity bias, or a demographic bias. We investigate this question in Section \ref{RQfour}.

An additional demographic variable available in the LastFM dataset but not in MovieLens is the user's country of residence. \citet{ekstrand2018all} did not analyze whether there is evidence of recommender utility differences by country, but we perform this analysis here. In Columns c and d of Figure \ref{fig:analysis-gender-and-country}, we show the number of users per country, and recommender utility by country in rows 1 and 2. Country is analyzed in two ways: first according to its representation (number of users from that country) in the dataset , grouped into low, medium, and high bins, and second, by GDP, again grouped into low, medium, and high bins. Low GDP is used here as a proxy for social marginalization.

What we find are statistically significant differences by country on both measures. % is this true???
The model has higher recommender utility for users from countries with more representation in the dataset, and for users from countries with high GDP. The differences in utility are larger when countries are binned according to representation in the database than they are when countries are binned by GDP. % insert some numbers here.

To make sure that the effects seen for GDP do not derive from differences in representation, we plotted the two country measures against one another in Figure \ref{country_plot}, and calculated the correlation between country representation and country GDP. The correlation is negligible: % insert number here.

%\begin{figure*}
%    \centering
%    \includegraphics[width=0.4\paperwidth]{Plots/lastfm_plots/GDP/GDP_vs_popularity.pdf}
%    \caption{Country GDP versus country representation, for LastFM data.}
%    \label{country_plot}
%\end{figure*}


\subsection{Most impactful demographic attributes}
\label{RQthree}

Using EBM we compare the impact of demographic variables on recommender utility. Figure \ref{EBM-plot} shows a comparison of ...

\begin{figure*}
    \begin{subfigure}{0.22\textwidth}
        \includegraphics[width=\textwidth]{Plots/lastfm_plots/EBM_overall/overall_importance_equal users.pdf}
    \end{subfigure}
    \begin{subfigure}{0.235\textwidth}
        \includegraphics[width=\textwidth]{Plots/lastfm_plots/EBM_overall/deltas_equal users.pdf}
    \end{subfigure}
    %\hfill
    \begin{subfigure}{0.22\textwidth}
        \includegraphics[width=\textwidth]{Plots/movielens_plots/EBM_overall/overall_importance.pdf}
    \end{subfigure}
    \begin{subfigure}{0.23\textwidth}
        \includegraphics[width=\textwidth]{Plots/movielens_plots/EBM_overall/deltas.pdf}
    \end{subfigure}
    \caption{Ranked factors from EBM analysis. In a) equal numbers of users are sampled for each factor. In b) the full database is used.}
    \label{EBM-plot}
\end{figure*}

%\begin{figure*}
%    \makebox[\textwidth][c]{
%        \begin{subfigure}
%        \includegraphics[width=0.3\paperwidth]{Plots/lastfm_plots/EBM_overall/overall_importance_equal users.pdf}
%        \label{3-1}
%        \end{subfigure}
%        \begin{subfigure}
%        \includegraphics[width=0.3\paperwidth]{Plots/movielens_plots/EBM_overall/overall_importance.pdf}
%        \label{3-2}
%        \end{subfigure}
%    \caption{\label{EBM-plot}Ranked factors from EBM analysis. In a) equal numbers of users are sampled for each factor. In b) the full database is used.}
%    }
%\end{figure*}


\subsection{Popularity \vs Demographics}
\label{RQfour}

As mentioned already, it is not always obvious when to attribute different utility across groups of users to popularity bias, rather than bias specifically affecting demographic groups, because marginalized groups often are less populous. To begin to explore this issue, we first investigate how recommender utility is affected by measures of popularity. In Figure \ref{fig:analysis-usage-and-pop} we compare two measures of popularity for the LastFM dataset: playlist length (number of artists on a user's top artists list), and total listens (overall LastFM usage). For MovieLens there is no equivalent to the top artist list. Total views corresponds to the total number of unique movies watched. % please check this!!
% is there any normalization going on here?

For both datasets there is a trend toward greater utility as measured by NDCG as total listens/views increase, though in the LastFM dataset, users with the least listens have higher utility recommendations than users with slightly more listens. The EBM analysis shows the same trend, where low usage corresponds to a negative effect on utility, whereas high usage corresponds to a positive effect on utility. The EBM analysis shows the same anomalous result for low usage LastFM users. We will discuss this anomalous effect in Section \ref{sec:discussion}. In terms of playlist size in LastFM, utility goes up in the middle range, then dips again for long playlists. We speculate that when too many artists are included in a playlist, utility decreases, because the playlist is a less precise representation of a user's preferences. 50-51 artists is the sweet spot in terms of playlist length.

We also investigate popularity in the sense of how popular the items preferred by a user are among the user population as a whole. Our hypothesis is that users whose playlists contain more popular items will likely have greater recommendation utility. ``More popular items'' is ambiguous, however. It could mean a higher proportion of items that are popular rather than unpopular, or items that are extremely popular rather than moderately popular. Our pop-index is designed to capture these two notions of popularity in a single measure. The results are ...

\begin{figure*}
    \makebox[\textwidth][c]{
        \begin{minipage}{0.2cm}
        \vspace{-4cm}
        \rotatebox{90}{\textcolor{black}{EBM feature weight}}
        \end{minipage}%
        
        \begin{subfigure}
        \includegraphics[width=0.3\paperwidth]{Plots/lastfm_plots/playlist_popularity/EBM_popular_equal users_solo.pdf}
        \label{15}
        \end{subfigure}
        
        \begin{subfigure}
        \includegraphics[width=0.3\paperwidth]{Plots/movielens_plots/profile_popularity/EBM_popular_solo.pdf}
        \label{15}
        \end{subfigure}
    } %\par
\caption{\label{popularity-plot} EBM feature weights}
\end{figure*}


